Neural Sentence Ordering

Sentence ordering is a general and critical task for natural language generation applications. Previous works have focused on improving its performance in an external, downstream task, such as multi-document summarization. Given its importance, we propose to study it as an isolated task. We collect a large corpus of academic texts, and derive a data driven approach to learn pairwise ordering of sentences, and validate the efficacy with extensive experiments. Source codes and dataset of this paper will be made publicly available.

==> P-all_length_analyse.txt <==
No	CBoW	CNN	LSTM	Random
2	0.889781522485	0.917409620848	0.92720681885	0.49769765847
3	0.628151620834	0.670687782288	0.700588874278	0.163055285575
4	0.355569757153	0.407678694327	0.432700816046	0.0403106872481
5	0.17242344511	0.208419638359	0.236074567542	0.00890108044561
6	0.0688452228392	0.0929090132422	0.109141392567	0.00121030898476
7	0.0273918612671	0.0382303675239	0.0509409794068	0.0
8	0.0089224433768	0.0123541523679	0.0205902539465	0.0
9	0.00235710076606	0.00353565114909	0.00648202710666	0.0
10	0.0	0.000293772032902	0.00146886016451	0.0


==> Rouge-2_length_analyse.txt <==
No	CBoW	CNN	LSTM	Random
2	0.889782	0.917410	0.927207	0.497698
3	0.657824	0.694557	0.719513	0.330284
4	0.490611	0.530544	0.549684	0.250336
5	0.390234	0.424845	0.447783	0.198203
6	0.323010	0.355688	0.372177	0.167706
7	0.281144	0.305268	0.322544	0.143840
8	0.234964	0.254182	0.278027	0.125169
9	0.204012	0.222967	0.236201	0.114000
10	0.173130	0.188047	0.197970	0.100862


==> Rouge-3_length_analyse.txt <==
No	CBoW	CNN	LSTM	Random
2	0.000000	0.000000	0.000000	0.000000
3	0.628152	0.670688	0.700589	0.163055
4	0.363558	0.413848	0.438600	0.083546
5	0.224934	0.259997	0.286495	0.049805
6	0.148209	0.180478	0.196960	0.033444
7	0.111676	0.133117	0.149414	0.023983
8	0.079410	0.092519	0.113544	0.018508
9	0.060611	0.071358	0.081853	0.013469
10	0.041018	0.052806	0.059636	0.011163


==> Rouge-S_length_analyse.txt <==
No	CBoW	CNN	LSTM	Random
2	0.889782	0.917410	0.927207	0.497698
3	0.848837	0.869476	0.883350	0.499190
4	0.822567	0.842821	0.851490	0.500385
5	0.799944	0.820892	0.831574	0.499418
6	0.783663	0.805890	0.813636	0.500513
7	0.773339	0.792628	0.801773	0.501917
8	0.753951	0.772130	0.784155	0.499608
9	0.732213	0.749651	0.761442	0.498969
10	0.700085	0.710850	0.720296	0.498884

